AlphaPIG: The Nicest Way to Prolong Interactive Gestures in Extended Reality

Mid-air gestures serve as a common interaction modality across Extended Reality (XR) applications, enhancing engagement and ownership through intuitive body movements. However, prolonged arm movements induce shoulder fatigue, known as "Gorilla Arm Syndrome", degrading user experience and reducing interaction duration. Although existing ergonomic techniques derived from Fitts' law (such as reducing target distance, increasing target width, and modifying control-display gain) provide some fatigue mitigation, their implementation in XR applications remains challenging due to the complex balance between user engagement and physical exertion. We present AlphaPIG, a meta-technique designed to Prolong Interactive Gestures by leveraging real-time fatigue predictions. AlphaPIG assists designers in extending and improving XR interactions by enabling automated fatigue-based interventions. Through adjustment of intervention timing and intensity decay rate, designers can explore and control the trade-off between fatigue reduction and potential effects such as decreased body ownership. We validated AlphaPIG's effectiveness through a study (N=22) implementing the widely-used Go-Go technique. Results demonstrated that AlphaPIG significantly reduces shoulder fatigue compared to non-adaptive Go-Go, while maintaining comparable perceived body ownership and agency. Based on these findings, we discuss positive and negative perceptions of the intervention. By integrating real-time fatigue prediction with adaptive intervention mechanisms, AlphaPIG constitutes a critical first step towards creating fatigue-aware applications in XR.

==> stats_analysis/Q_R_log.txt <==
### Q1

## Export data frames to run Aligned Transformed Rank (ART) tests in R

## test AlphaPIG only first:
TAB_NAME = "Q_AlphaPIG"
df_psq_helper[(df_psq_helper["Timing"].apply(lambda x: x not in ("Training", "Default", "Go-Go"))) & (df_psq_helper["Decay Speed"].apply(lambda x: x not in ("Training", "Default", "Go-Go")))] \
                    .rename(lambda x: x.replace(" ", ""), axis=1).to_csv(os.path.join(os.path.dirname(file_path), "StatsAnalysis", TAB_NAME + ".csv"), index=False)

### R code:
"""
install.packages("ARTool")
library(ARTool)
df <- read.csv("Q_AlphaPIG.csv")
df$Timing <- as.factor(df$Timing)
df$DecaySpeed <- as.factor(df$DecaySpeed)
df$ParticipantID <- as.factor(df$ParticipantID)
m1 = art(Q1 ~ Timing * DecaySpeed, data=df)
m2 = art(Q2 ~ Timing * DecaySpeed, data=df)
m3 = art(Q3 ~ Timing * DecaySpeed, data=df)
m4 = art(Q4 ~ Timing * DecaySpeed, data=df)
anova(m1)
"""
### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Q1)

#                     Df Df.res F value     Pr(>F)    
# 1 Timing             2    171  6.2174 0.00247450  **
# 2 DecaySpeed         2    171  7.9962 0.00047886 ***
# 3 Timing:DecaySpeed  4    171  1.7169 0.14841004    
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


### R code:
"""
anova(m2)
"""
### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Q2)

#                     Df Df.res  F value  Pr(>F)  
# 1 Timing             2    171 0.087865 0.91593  
# 2 DecaySpeed         2    171 1.967808 0.14292  
# 3 Timing:DecaySpeed  4    171 0.018040 0.99936  
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


### R code:
"""
anova(m3)
"""
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Q3)

#                     Df Df.res F value     Pr(>F)    
# 1 Timing             2    171  2.4269   0.091346   .
# 2 DecaySpeed         2    171 10.5071 4.9679e-05 ***
# 3 Timing:DecaySpeed  4    171  0.3105   0.870685    
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


### R code:
"""
anova(m4)
"""
### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Q4)

#                     Df Df.res F value   Pr(>F)  
# 1 Timing             2    171 3.98225 0.020398 *
# 2 DecaySpeed         2    171 0.46255 0.630462  
# 3 Timing:DecaySpeed  4    171 0.64070 0.634171  
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


# Posthoc tests:

### R code:
"""
library(dplyr)
art.con(m1, "Timing", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#          contrast estimate       SE  df   t.ratio     p.value sig.
# 1   Mid - Quarter     7.30 9.367583 171 0.7792832 0.436890082     
# 2     Mid - Start    31.55 9.367583 171 3.3679978 0.002806397   **
# 3 Quarter - Start    24.25 9.367583 171 2.5887146 0.020925827    *
# Results are averaged over the levels of: DecaySpeed 
# P value adjustment: holm method for 3 tests 

### R code:
"""
library(dplyr)
art.con(m4, "Timing", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#          contrast   estimate       SE  df    t.ratio    p.value sig.
# 1   Mid - Quarter  -7.033333 9.478178 171 -0.7420554 0.45907180     
# 2     Mid - Start -25.866667 9.478178 171 -2.7290757 0.02104633    *
# 3 Quarter - Start -18.833333 9.478178 171 -1.9870203 0.09703417    .
# Results are averaged over the levels of: DecaySpeed 
# P value adjustment: holm method for 3 tests 

### R code:
"""
art.con(m1, "DecaySpeed", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#        contrast  estimate       SE  df   t.ratio      p.value sig.
# 1    High - Low -36.16667 9.185942 171 -3.937176 0.0003594625  ***
# 2 High - Medium -12.50833 9.185942 171 -1.361682 0.1750895140     
# 3  Low - Medium  23.65833 9.185942 171  2.575494 0.0217111497    *
# Results are averaged over the levels of: Timing 
# P value adjustment: holm method for 3 tests 

### R code:
"""
art.con(m3, "DecaySpeed", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#        contrast  estimate      SE  df   t.ratio      p.value sig.
# 1    High - Low -41.88333 9.14468 171 -4.580077 2.676221e-05  ***
# 2 High - Medium -22.46667 9.14468 171 -2.456802 3.003313e-02    *
# 3  Low - Medium  19.41667 9.14468 171  2.123275 3.516951e-02    *
# Results are averaged over the levels of: Timing 
# P value adjustment: holm method for 3 tests 


## As there are no interaction effects between Timing and DecaySpeed, now compare each Timing and DecayRate *separately*, but including *all* conditions, i.e., with Default and Go-Go (but without Training!)
 
TAB_NAME = "Q_complete"
_df_psq_helper_ART_oneway = df_psq_helper[df_psq_helper["Timing"] != "Training"].rename(lambda x: x.replace(" ", ""), axis=1)
_df_psq_helper_ART_oneway["Condition"] = _df_psq_helper_ART_oneway.apply(lambda x: x["Timing"] + "-" + x["DecaySpeed"], axis=1)
_df_psq_helper_ART_oneway = _df_psq_helper_ART_oneway.drop(["Timing", "DecaySpeed"], axis=1).loc[:, ["ParticipantID", "Condition", "Q1", "Q2", "Q3", "Q4"]]
_df_psq_helper_ART_oneway.to_csv(os.path.join(os.path.dirname(file_path), "StatsAnalysis", TAB_NAME + ".csv"), index=False)

### R code:
"""
library(ARTool)
df <- read.csv("Q_complete.csv")
df$Condition <- as.factor(df$Condition)
df$ParticipantID <- as.factor(df$ParticipantID)
m1 = art(Q1 ~ Condition, data=df)
m2 = art(Q2 ~ Condition, data=df)
m3 = art(Q3 ~ Condition, data=df)
m4 = art(Q4 ~ Condition, data=df)
anova(m1)
"""

### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Q1)

#             Df Df.res F value     Pr(>F)    
# 1 Condition 10    209   4.354 1.5055e-05 ***
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 

### R code:
"""
anova(m2)
"""

### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Q2)

#             Df Df.res F value  Pr(>F)  
# 1 Condition 10    209  1.5796 0.11434  
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 

### R code:
"""
anova(m3)
"""

### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Q3)

#             Df Df.res F value     Pr(>F)    
# 1 Condition 10    209  3.5288 0.00025016 ***
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 

### R code:
"""
anova(m4)
"""

### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Q4)

#             Df Df.res F value  Pr(>F)  
# 1 Condition 10    209  1.2291 0.27388  
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


# Posthoc test:

### R code:
"""
art.con(m1, "Condition", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
#                                contrast estimate       SE  df     t.ratio      p.value sig.
# 1     (Default-Default) - (Go-Go-Go-Go)   50.350 18.08374 209  2.78426970 0.2694320049     
# 2        (Default-Default) - (Mid-High)   41.350 18.08374 209  2.28658495 0.9288766112     
# 3         (Default-Default) - (Mid-Low)   11.725 18.08374 209  0.64837264 1.0000000000     
# 4      (Default-Default) - (Mid-Medium)   35.850 18.08374 209  1.98244426 1.0000000000     
# 5    (Default-Default) - (Quarter-High)   53.050 18.08374 209  2.93357513 0.1750665931     
# 6     (Default-Default) - (Quarter-Low)    9.925 18.08374 209  0.54883569 1.0000000000     
# 7  (Default-Default) - (Quarter-Medium)   35.050 18.08374 209  1.93820562 1.0000000000     
# 8      (Default-Default) - (Start-High)   96.100 18.08374 209  5.31416719 0.0000150610  ***
# 9       (Default-Default) - (Start-Low)   29.425 18.08374 209  1.62715265 1.0000000000     
# 10   (Default-Default) - (Start-Medium)   56.550 18.08374 209  3.12711920 0.0988196293    .
# 11           (Go-Go-Go-Go) - (Mid-High)   -9.000 18.08374 209 -0.49768475 1.0000000000     
# 12            (Go-Go-Go-Go) - (Mid-Low)  -38.625 18.08374 209 -2.13589706 1.0000000000     
# 13         (Go-Go-Go-Go) - (Mid-Medium)  -14.500 18.08374 209 -0.80182543 1.0000000000     
# 14       (Go-Go-Go-Go) - (Quarter-High)    2.700 18.08374 209  0.14930543 1.0000000000     
# 15        (Go-Go-Go-Go) - (Quarter-Low)  -40.425 18.08374 209 -2.23543401 1.0000000000     
# 16     (Go-Go-Go-Go) - (Quarter-Medium)  -15.300 18.08374 209 -0.84606408 1.0000000000     
# 17         (Go-Go-Go-Go) - (Start-High)   45.750 18.08374 209  2.52989749 0.5344609499     
# 18          (Go-Go-Go-Go) - (Start-Low)  -20.925 18.08374 209 -1.15711705 1.0000000000     
# 19       (Go-Go-Go-Go) - (Start-Medium)    6.200 18.08374 209  0.34284950 1.0000000000     
# 20               (Mid-High) - (Mid-Low)  -29.625 18.08374 209 -1.63821231 1.0000000000     
# 21            (Mid-High) - (Mid-Medium)   -5.500 18.08374 209 -0.30414068 1.0000000000     
# 22          (Mid-High) - (Quarter-High)   11.700 18.08374 209  0.64699018 1.0000000000     
# 23           (Mid-High) - (Quarter-Low)  -31.425 18.08374 209 -1.73774926 1.0000000000     
# 24        (Mid-High) - (Quarter-Medium)   -6.300 18.08374 209 -0.34837933 1.0000000000     
# 25            (Mid-High) - (Start-High)   54.750 18.08374 209  3.02758225 0.1332160127     
# 26             (Mid-High) - (Start-Low)  -11.925 18.08374 209 -0.65943230 1.0000000000     
# 27          (Mid-High) - (Start-Medium)   15.200 18.08374 209  0.84053425 1.0000000000     
# 28             (Mid-Low) - (Mid-Medium)   24.125 18.08374 209  1.33407163 1.0000000000     
# 29           (Mid-Low) - (Quarter-High)   41.325 18.08374 209  2.28520249 0.9288766112     
# 30            (Mid-Low) - (Quarter-Low)   -1.800 18.08374 209 -0.09953695 1.0000000000     
# 31         (Mid-Low) - (Quarter-Medium)   23.325 18.08374 209  1.28983298 1.0000000000     
# 32             (Mid-Low) - (Start-High)   84.375 18.08374 209  4.66579456 0.0002907287  ***
# 33              (Mid-Low) - (Start-Low)   17.700 18.08374 209  0.97878001 1.0000000000     
# 34           (Mid-Low) - (Start-Medium)   44.825 18.08374 209  2.47874656 0.6009694075     
# 35        (Mid-Medium) - (Quarter-High)   17.200 18.08374 209  0.95113086 1.0000000000     
# 36         (Mid-Medium) - (Quarter-Low)  -25.925 18.08374 209 -1.43360858 1.0000000000     
# 37      (Mid-Medium) - (Quarter-Medium)   -0.800 18.08374 209 -0.04423864 1.0000000000     
# 38          (Mid-Medium) - (Start-High)   60.250 18.08374 209  3.33172293 0.0510276028    .
# 39           (Mid-Medium) - (Start-Low)   -6.425 18.08374 209 -0.35529162 1.0000000000     
# 40        (Mid-Medium) - (Start-Medium)   20.700 18.08374 209  1.14467493 1.0000000000     
# 41       (Quarter-High) - (Quarter-Low)  -43.125 18.08374 209 -2.38473944 0.7553707877     
# 42    (Quarter-High) - (Quarter-Medium)  -18.000 18.08374 209 -0.99536951 1.0000000000     
# 43        (Quarter-High) - (Start-High)   43.050 18.08374 209  2.38059207 0.7553707877     
# 44         (Quarter-High) - (Start-Low)  -23.625 18.08374 209 -1.30642248 1.0000000000     
# 45      (Quarter-High) - (Start-Medium)    3.500 18.08374 209  0.19354407 1.0000000000     
# 46     (Quarter-Low) - (Quarter-Medium)   25.125 18.08374 209  1.38936993 1.0000000000     
# 47         (Quarter-Low) - (Start-High)   86.175 18.08374 209  4.76533151 0.0001904394  ***
# 48          (Quarter-Low) - (Start-Low)   19.500 18.08374 209  1.07831696 1.0000000000     
# 49       (Quarter-Low) - (Start-Medium)   46.625 18.08374 209  2.57828351 0.4777384312     
# 50      (Quarter-Medium) - (Start-High)   61.050 18.08374 209  3.37596157 0.0447254126    *
# 51       (Quarter-Medium) - (Start-Low)   -5.625 18.08374 209 -0.31105297 1.0000000000     
# 52    (Quarter-Medium) - (Start-Medium)   21.500 18.08374 209  1.18891358 1.0000000000     
# 53           (Start-High) - (Start-Low)  -66.675 18.08374 209 -3.68701454 0.0150394298    *
# 54        (Start-High) - (Start-Medium)  -39.550 18.08374 209 -2.18704800 1.0000000000     
# 55         (Start-Low) - (Start-Medium)   27.125 18.08374 209  1.49996655 1.0000000000     

# Posthoc test:

### R code:
"""
art.con(m3, "Condition", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
#                                contrast estimate       SE  df      t.ratio      p.value sig.
# 1     (Default-Default) - (Go-Go-Go-Go)   59.450 18.37621 209  3.235161449 7.207925e-02    .
# 2        (Default-Default) - (Mid-High)   52.700 18.37621 209  2.867838660 2.187089e-01     
# 3         (Default-Default) - (Mid-Low)   22.200 18.37621 209  1.208083838 1.000000e+00     
# 4      (Default-Default) - (Mid-Medium)   44.800 18.37621 209  2.437934952 7.023174e-01     
# 5    (Default-Default) - (Quarter-High)   55.175 18.37621 209  3.002523683 1.501935e-01     
# 6     (Default-Default) - (Quarter-Low)   28.625 18.37621 209  1.557720714 1.000000e+00     
# 7  (Default-Default) - (Quarter-Medium)   43.550 18.37621 209  2.369912213 8.229062e-01     
# 8      (Default-Default) - (Start-High)   95.575 18.37621 209  5.201018595 2.592447e-05  ***
# 9       (Default-Default) - (Start-Low)   42.150 18.37621 209  2.293726746 9.576088e-01     
# 10   (Default-Default) - (Start-Medium)   59.575 18.37621 209  3.241963723 7.184344e-02    .
# 11           (Go-Go-Go-Go) - (Mid-High)   -6.750 18.37621 209 -0.367322789 1.000000e+00     
# 12            (Go-Go-Go-Go) - (Mid-Low)  -37.250 18.37621 209 -2.027077611 1.000000e+00     
# 13         (Go-Go-Go-Go) - (Mid-Medium)  -14.650 18.37621 209 -0.797226497 1.000000e+00     
# 14       (Go-Go-Go-Go) - (Quarter-High)   -4.275 18.37621 209 -0.232637766 1.000000e+00     
# 15        (Go-Go-Go-Go) - (Quarter-Low)  -30.825 18.37621 209 -1.677440734 1.000000e+00     
# 16     (Go-Go-Go-Go) - (Quarter-Medium)  -15.900 18.37621 209 -0.865249235 1.000000e+00     
# 17         (Go-Go-Go-Go) - (Start-High)   36.125 18.37621 209  1.965857146 1.000000e+00     
# 18          (Go-Go-Go-Go) - (Start-Low)  -17.300 18.37621 209 -0.941434702 1.000000e+00     
# 19       (Go-Go-Go-Go) - (Start-Medium)    0.125 18.37621 209  0.006802274 1.000000e+00     
# 20               (Mid-High) - (Mid-Low)  -30.500 18.37621 209 -1.659754822 1.000000e+00     
# 21            (Mid-High) - (Mid-Medium)   -7.900 18.37621 209 -0.429903708 1.000000e+00     
# 22          (Mid-High) - (Quarter-High)    2.475 18.37621 209  0.134685022 1.000000e+00     
# 23           (Mid-High) - (Quarter-Low)  -24.075 18.37621 209 -1.310117946 1.000000e+00     
# 24        (Mid-High) - (Quarter-Medium)   -9.150 18.37621 209 -0.497926447 1.000000e+00     
# 25            (Mid-High) - (Start-High)   42.875 18.37621 209  2.333179935 8.853390e-01     
# 26             (Mid-High) - (Start-Low)  -10.550 18.37621 209 -0.574111914 1.000000e+00     
# 27          (Mid-High) - (Start-Medium)    6.875 18.37621 209  0.374125062 1.000000e+00     
# 28             (Mid-Low) - (Mid-Medium)   22.600 18.37621 209  1.229851114 1.000000e+00     
# 29           (Mid-Low) - (Quarter-High)   32.975 18.37621 209  1.794439845 1.000000e+00     
# 30            (Mid-Low) - (Quarter-Low)    6.425 18.37621 209  0.349636877 1.000000e+00     
# 31         (Mid-Low) - (Quarter-Medium)   21.350 18.37621 209  1.161828376 1.000000e+00     
# 32             (Mid-Low) - (Start-High)   73.375 18.37621 209  3.992934757 4.879375e-03   **
# 33              (Mid-Low) - (Start-Low)   19.950 18.37621 209  1.085642908 1.000000e+00     
# 34           (Mid-Low) - (Start-Medium)   37.375 18.37621 209  2.033879885 1.000000e+00     
# 35        (Mid-Medium) - (Quarter-High)   10.375 18.37621 209  0.564588731 1.000000e+00     
# 36         (Mid-Medium) - (Quarter-Low)  -16.175 18.37621 209 -0.880214238 1.000000e+00     
# 37      (Mid-Medium) - (Quarter-Medium)   -1.250 18.37621 209 -0.068022739 1.000000e+00     
# 38          (Mid-Medium) - (Start-High)   50.775 18.37621 209  2.763083643 2.868849e-01     
# 39           (Mid-Medium) - (Start-Low)   -2.650 18.37621 209 -0.144208206 1.000000e+00     
# 40        (Mid-Medium) - (Start-Medium)   14.775 18.37621 209  0.804028770 1.000000e+00     
# 41       (Quarter-High) - (Quarter-Low)  -26.550 18.37621 209 -1.444802968 1.000000e+00     
# 42    (Quarter-High) - (Quarter-Medium)  -11.625 18.37621 209 -0.632611469 1.000000e+00     
# 43        (Quarter-High) - (Start-High)   40.400 18.37621 209  2.198494912 1.000000e+00     
# 44         (Quarter-High) - (Start-Low)  -13.025 18.37621 209 -0.708796936 1.000000e+00     
# 45      (Quarter-High) - (Start-Medium)    4.400 18.37621 209  0.239440040 1.000000e+00     
# 46     (Quarter-Low) - (Quarter-Medium)   14.925 18.37621 209  0.812191499 1.000000e+00     
# 47         (Quarter-Low) - (Start-High)   66.950 18.37621 209  3.643297880 1.799609e-02    *
# 48          (Quarter-Low) - (Start-Low)   13.525 18.37621 209  0.736006032 1.000000e+00     
# 49       (Quarter-Low) - (Start-Medium)   30.950 18.37621 209  1.684243008 1.000000e+00     
# 50      (Quarter-Medium) - (Start-High)   52.025 18.37621 209  2.831106381 2.393126e-01     
# 51       (Quarter-Medium) - (Start-Low)   -1.400 18.37621 209 -0.076185467 1.000000e+00     
# 52    (Quarter-Medium) - (Start-Medium)   16.025 18.37621 209  0.872051509 1.000000e+00     
# 53           (Start-High) - (Start-Low)  -53.425 18.37621 209 -2.907291849 1.979140e-01     
# 54        (Start-High) - (Start-Medium)  -36.000 18.37621 209 -1.959054872 1.000000e+00     
# 55         (Start-Low) - (Start-Medium)   17.425 18.37621 209  0.948236976 1.000000e+00     

==> stats_analysis/duration_R_log.txt <==
## Export data frames to run Aligned Transformed Rank (ART) tests in R

## test AlphaPIG only first:
TAB_NAME = "duration_AlphaPIG"
df_episode_length[(df_episode_length["Timing"].apply(lambda x: x not in ("Training", "Default", "GoGo"))) & (df_episode_length["Decay Speed"].apply(lambda x: x not in ("Training", "Default", "GoGo")))] \
                    .rename(lambda x: x.replace(" ", ""), axis=1).to_csv(os.path.join(os.path.dirname(file_path), "StatsAnalysis", TAB_NAME + ".csv"), index=False)

### R code:
"""
install.packages("ARTool")
library(ARTool)
df <- read.csv("duration_AlphaPIG.csv")
df$Timing <- as.factor(df$Timing)
df$DecaySpeed <- as.factor(df$DecaySpeed)
df$ParticipantID <- as.factor(df$ParticipantID)
m = art(Duration ~ Timing * DecaySpeed, data=df)
anova(m)
"""
### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Duration)

#                     Df Df.res F value     Pr(>F)    
# 1 Timing             2    171 8.21769 0.00039116 ***
# 2 DecaySpeed         2    171 7.96640 0.00049210 ***
# 3 Timing:DecaySpeed  4    171 0.62137 0.64786868    
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


# Posthoc tests:

### R code:
"""
library(dplyr)
art.con(m, "Timing", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#          contrast  estimate      SE  df   t.ratio      p.value sig.
# 1   Mid - Quarter -10.01667 9.27169 171 -1.080350 0.2815078593     
# 2     Mid - Start -36.38333 9.27169 171 -3.924132 0.0003777925  ***
# 3 Quarter - Start -26.36667 9.27169 171 -2.843782 0.0100040419    *
# Results are averaged over the levels of: DecaySpeed 
# P value adjustment: holm method for 3 tests 

### R code:
"""
art.con(m, "DecaySpeed", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#        contrast estimate       SE  df   t.ratio      p.value sig.
# 1    High - Low    37.00 9.290327 171  3.982637 0.0003019688  ***
# 2 High - Medium    20.65 9.290327 171  2.222742 0.0550885076    .
# 3  Low - Medium   -16.35 9.290327 171 -1.759895 0.0802136875    .
# Results are averaged over the levels of: Timing 
# P value adjustment: holm method for 3 tests 



## As there are no interaction effects between Timing and DecaySpeed, now compare each Timing and DecayRate *separately*, but including *all* conditions, i.e., with Default and Go-Go (but without Training!)
 
TAB_NAME = "duration_complete"
_df_episode_length_ART_oneway = df_episode_length[df_episode_length["Timing"] != "Training"].rename(lambda x: x.replace(" ", ""), axis=1)
_df_episode_length_ART_oneway["Condition"] = _df_episode_length_ART_oneway.apply(lambda x: x["Timing"] + "-" + x["DecaySpeed"], axis=1)
_df_episode_length_ART_oneway = _df_episode_length_ART_oneway.drop(["Timing", "DecaySpeed"], axis=1).loc[:, ["ParticipantID", "Condition", "Duration"]]
_df_episode_length_ART_oneway.to_csv(os.path.join(os.path.dirname(file_path), "StatsAnalysis", TAB_NAME + ".csv"), index=False)

### R code:
"""
library(ARTool)
df <- read.csv("duration_complete.csv")
df$Condition <- as.factor(df$Condition)
df$ParticipantID <- as.factor(df$ParticipantID)
m = art(Duration ~ Condition, data=df)
anova(m)
"""

### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Duration)

#             Df Df.res F value     Pr(>F)    
# 1 Condition 10    209  5.2193 7.7782e-07 ***
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


# Posthoc test:

### R code:
"""
art.con(m, "Condition", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
#                                contrast estimate       SE  df    t.ratio      p.value sig.
# 1       (Default-Default) - (GoGo-GoGo)   -76.60 18.43138 209 -4.1559553 2.456286e-03   **
# 2        (Default-Default) - (Mid-High)   -52.90 18.43138 209 -2.8701049 1.974704e-01     
# 3         (Default-Default) - (Mid-Low)   -14.85 18.43138 209 -0.8056911 1.000000e+00     
# 4      (Default-Default) - (Mid-Medium)   -37.15 18.43138 209 -2.0155841 1.000000e+00     
# 5    (Default-Default) - (Quarter-High)   -67.80 18.43138 209 -3.6785088 1.492122e-02    *
# 6     (Default-Default) - (Quarter-Low)   -27.25 18.43138 209 -1.4784567 1.000000e+00     
# 7  (Default-Default) - (Quarter-Medium)   -43.95 18.43138 209 -2.3845201 7.018227e-01     
# 8      (Default-Default) - (Start-High)  -104.55 18.43138 209 -5.6723908 2.558614e-06  ***
# 9       (Default-Default) - (Start-Low)   -48.80 18.43138 209 -2.6476582 3.489228e-01     
# 10   (Default-Default) - (Start-Medium)   -70.10 18.43138 209 -3.8032960 9.558247e-03   **
# 11             (GoGo-GoGo) - (Mid-High)    23.70 18.43138 209  1.2858504 1.000000e+00     
# 12              (GoGo-GoGo) - (Mid-Low)    61.75 18.43138 209  3.3502643 4.597888e-02    *
# 13           (GoGo-GoGo) - (Mid-Medium)    39.45 18.43138 209  2.1403713 1.000000e+00     
# 14         (GoGo-GoGo) - (Quarter-High)     8.80 18.43138 209  0.4774466 1.000000e+00     
# 15          (GoGo-GoGo) - (Quarter-Low)    49.35 18.43138 209  2.6774986 3.282717e-01     
# 16       (GoGo-GoGo) - (Quarter-Medium)    32.65 18.43138 209  1.7714353 1.000000e+00     
# 17           (GoGo-GoGo) - (Start-High)   -27.95 18.43138 209 -1.5164354 1.000000e+00     
# 18            (GoGo-GoGo) - (Start-Low)    27.80 18.43138 209  1.5082971 1.000000e+00     
# 19         (GoGo-GoGo) - (Start-Medium)     6.50 18.43138 209  0.3526594 1.000000e+00     
# 20               (Mid-High) - (Mid-Low)    38.05 18.43138 209  2.0644139 1.000000e+00     
# 21            (Mid-High) - (Mid-Medium)    15.75 18.43138 209  0.8545208 1.000000e+00     
# 22          (Mid-High) - (Quarter-High)   -14.90 18.43138 209 -0.8084038 1.000000e+00     
# 23           (Mid-High) - (Quarter-Low)    25.65 18.43138 209  1.3916482 1.000000e+00     
# 24        (Mid-High) - (Quarter-Medium)     8.95 18.43138 209  0.4855849 1.000000e+00     
# 25            (Mid-High) - (Start-High)   -51.65 18.43138 209 -2.8022858 2.331503e-01     
# 26             (Mid-High) - (Start-Low)     4.10 18.43138 209  0.2224467 1.000000e+00     
# 27          (Mid-High) - (Start-Medium)   -17.20 18.43138 209 -0.9331910 1.000000e+00     
# 28             (Mid-Low) - (Mid-Medium)   -22.30 18.43138 209 -1.2098930 1.000000e+00     
# 29           (Mid-Low) - (Quarter-High)   -52.95 18.43138 209 -2.8728177 1.974704e-01     
# 30            (Mid-Low) - (Quarter-Low)   -12.40 18.43138 209 -0.6727656 1.000000e+00     
# 31         (Mid-Low) - (Quarter-Medium)   -29.10 18.43138 209 -1.5788290 1.000000e+00     
# 32             (Mid-Low) - (Start-High)   -89.70 18.43138 209 -4.8666997 1.205990e-04  ***
# 33              (Mid-Low) - (Start-Low)   -33.95 18.43138 209 -1.8419672 1.000000e+00     
# 34           (Mid-Low) - (Start-Medium)   -55.25 18.43138 209 -2.9976049 1.372820e-01     
# 35        (Mid-Medium) - (Quarter-High)   -30.65 18.43138 209 -1.6629247 1.000000e+00     
# 36         (Mid-Medium) - (Quarter-Low)     9.90 18.43138 209  0.5371274 1.000000e+00     
# 37      (Mid-Medium) - (Quarter-Medium)    -6.80 18.43138 209 -0.3689360 1.000000e+00     
# 38          (Mid-Medium) - (Start-High)   -67.40 18.43138 209 -3.6568067 1.583568e-02    *
# 39           (Mid-Medium) - (Start-Low)   -11.65 18.43138 209 -0.6320741 1.000000e+00     
# 40        (Mid-Medium) - (Start-Medium)   -32.95 18.43138 209 -1.7877119 1.000000e+00     
# 41       (Quarter-High) - (Quarter-Low)    40.55 18.43138 209  2.2000521 1.000000e+00     
# 42    (Quarter-High) - (Quarter-Medium)    23.85 18.43138 209  1.2939887 1.000000e+00     
# 43        (Quarter-High) - (Start-High)   -36.75 18.43138 209 -1.9938820 1.000000e+00     
# 44         (Quarter-High) - (Start-Low)    19.00 18.43138 209  1.0308505 1.000000e+00     
# 45      (Quarter-High) - (Start-Medium)    -2.30 18.43138 209 -0.1247872 1.000000e+00     
# 46     (Quarter-Low) - (Quarter-Medium)   -16.70 18.43138 209 -0.9060634 1.000000e+00     
# 47         (Quarter-Low) - (Start-High)   -77.30 18.43138 209 -4.1939341 2.146358e-03   **
# 48          (Quarter-Low) - (Start-Low)   -21.55 18.43138 209 -1.1692015 1.000000e+00     
# 49       (Quarter-Low) - (Start-Medium)   -42.85 18.43138 209 -2.3248393 7.995323e-01     
# 50      (Quarter-Medium) - (Start-High)   -60.60 18.43138 209 -3.2878707 5.566054e-02    .
# 51       (Quarter-Medium) - (Start-Low)    -4.85 18.43138 209 -0.2631382 1.000000e+00     
# 52    (Quarter-Medium) - (Start-Medium)   -26.15 18.43138 209 -1.4187759 1.000000e+00     
# 53           (Start-High) - (Start-Low)    55.75 18.43138 209  3.0247325 1.288227e-01     
# 54        (Start-High) - (Start-Medium)    34.45 18.43138 209  1.8690948 1.000000e+00     
# 55         (Start-Low) - (Start-Medium)   -21.30 18.43138 209 -1.1556377 1.000000e+00     

==> stats_analysis/final_fatigue_R_log.txt <==
## Export data frames to run Aligned Transformed Rank (ART) tests in R

## test AlphaPIG only first:
TAB_NAME = "final_fatigue_AlphaPIG"
df_terminal_fatigue[(df_terminal_fatigue["Timing"].apply(lambda x: x not in ("Training", "Default", "GoGo"))) & (df_terminal_fatigue["Decay Speed"].apply(lambda x: x not in ("Training", "Default", "GoGo")))] \
                    .rename(lambda x: x.replace(" ", ""), axis=1).to_csv(os.path.join(os.path.dirname(file_path), "StatsAnalysis", TAB_NAME + ".csv"), index=False)

### R code:
"""
install.packages("ARTool")
library(ARTool)
df <- read.csv("final_fatigue_AlphaPIG.csv")
df$Timing <- as.factor(df$Timing)
df$DecaySpeed <- as.factor(df$DecaySpeed)
df$ParticipantID <- as.factor(df$ParticipantID)
m = art(Fatigue ~ Timing * DecaySpeed, data=df)
anova(m)
"""

### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Fatigue)

#                     Df Df.res F value     Pr(>F)    
# 1 Timing             2    171 7.90138 0.00052227 ***
# 2 DecaySpeed         2    171 3.46473 0.03349455   *
# 3 Timing:DecaySpeed  4    171 0.10738 0.97981862    
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


# Posthoc tests:

### R code:
"""
library(dplyr)
art.con(m, "Timing", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#          contrast estimate       SE  df  t.ratio      p.value sig.
# 1   Mid - Quarter    20.75 9.306404 171 2.229647 0.0541456369    .
# 2     Mid - Start    36.90 9.306404 171 3.965011 0.0003231347  ***
# 3 Quarter - Start    16.15 9.306404 171 1.735364 0.0844778780    .
# Results are averaged over the levels of: DecaySpeed 
# P value adjustment: holm method for 3 tests 

### R code:
"""
art.con(m, "DecaySpeed", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#        contrast estimate       SE  df    t.ratio    p.value sig.
# 1    High - Low    -23.5 9.537112 171 -2.4640582 0.04417918    *
# 2 High - Medium     -4.1 9.537112 171 -0.4298995 0.66780998     
# 3  Low - Medium     19.4 9.537112 171  2.0341587 0.08696117    .
# Results are averaged over the levels of: Timing 
# P value adjustment: holm method for 3 tests 



## as there are no interaction effects between Timing and DecaySpeed, now compare each Timing and DecayRate *separately*, but including *all* conditions, i.e., with Default and Go-Go (but without Training!)
 
TAB_NAME = "final_fatigue_complete"
_df_terminal_fatigue_ART_oneway = df_terminal_fatigue[df_terminal_fatigue["Timing"] != "Training"].rename(lambda x: x.replace(" ", ""), axis=1)
_df_terminal_fatigue_ART_oneway["Condition"] = _df_terminal_fatigue_ART_oneway.apply(lambda x: x["Timing"] + "-" + x["DecaySpeed"], axis=1)
_df_terminal_fatigue_ART_oneway = _df_terminal_fatigue_ART_oneway.drop(["Timing", "DecaySpeed"], axis=1).loc[:, ["ParticipantID", "Condition", "Fatigue"]]
_df_terminal_fatigue_ART_oneway.to_csv(os.path.join(os.path.dirname(file_path), "StatsAnalysis", TAB_NAME + ".csv"), index=False)

### R code:
"""
library(ARTool)
df <- read.csv("final_fatigue_complete.csv")
df$Condition <- as.factor(df$Condition)
df$ParticipantID <- as.factor(df$ParticipantID)
m = art(Fatigue ~ Condition, data=df)
anova(m)
"""

### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Fatigue)

#             Df Df.res F value   Pr(>F)  
# 1 Condition 10    209  2.3977 0.010287 *
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


# Posthoc test:

### R code:
"""
art.con(m, "Condition", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
#                                contrast estimate       SE  df     t.ratio    p.value sig.
# 1       (Default-Default) - (GoGo-GoGo)    11.10 19.51562 209  0.56877520 1.00000000     
# 2        (Default-Default) - (Mid-High)    -1.90 19.51562 209 -0.09735792 1.00000000     
# 3         (Default-Default) - (Mid-Low)   -13.00 19.51562 209 -0.66613312 1.00000000     
# 4      (Default-Default) - (Mid-Medium)    -6.15 19.51562 209 -0.31513221 1.00000000     
# 5    (Default-Default) - (Quarter-High)    27.65 19.51562 209  1.41681390 1.00000000     
# 6     (Default-Default) - (Quarter-Low)    -1.30 19.51562 209 -0.06661331 1.00000000     
# 7  (Default-Default) - (Quarter-Medium)    28.35 19.51562 209  1.45268261 1.00000000     
# 8      (Default-Default) - (Start-High)    49.70 19.51562 209  2.54667815 0.56815983     
# 9       (Default-Default) - (Start-Low)    17.95 19.51562 209  0.91977611 1.00000000     
# 10   (Default-Default) - (Start-Medium)    46.55 19.51562 209  2.38526897 0.82615326     
# 11             (GoGo-GoGo) - (Mid-High)   -13.00 19.51562 209 -0.66613312 1.00000000     
# 12              (GoGo-GoGo) - (Mid-Low)   -24.10 19.51562 209 -1.23490832 1.00000000     
# 13           (GoGo-GoGo) - (Mid-Medium)   -17.25 19.51562 209 -0.88390741 1.00000000     
# 14         (GoGo-GoGo) - (Quarter-High)    16.55 19.51562 209  0.84803870 1.00000000     
# 15          (GoGo-GoGo) - (Quarter-Low)   -12.40 19.51562 209 -0.63538851 1.00000000     
# 16       (GoGo-GoGo) - (Quarter-Medium)    17.25 19.51562 209  0.88390741 1.00000000     
# 17           (GoGo-GoGo) - (Start-High)    38.60 19.51562 209  1.97790295 1.00000000     
# 18            (GoGo-GoGo) - (Start-Low)     6.85 19.51562 209  0.35100091 1.00000000     
# 19         (GoGo-GoGo) - (Start-Medium)    35.45 19.51562 209  1.81649377 1.00000000     
# 20               (Mid-High) - (Mid-Low)   -11.10 19.51562 209 -0.56877520 1.00000000     
# 21            (Mid-High) - (Mid-Medium)    -4.25 19.51562 209 -0.21777429 1.00000000     
# 22          (Mid-High) - (Quarter-High)    29.55 19.51562 209  1.51417182 1.00000000     
# 23           (Mid-High) - (Quarter-Low)     0.60 19.51562 209  0.03074461 1.00000000     
# 24        (Mid-High) - (Quarter-Medium)    30.25 19.51562 209  1.55004052 1.00000000     
# 25            (Mid-High) - (Start-High)    51.60 19.51562 209  2.64403607 0.44950643     
# 26             (Mid-High) - (Start-Low)    19.85 19.51562 209  1.01713403 1.00000000     
# 27          (Mid-High) - (Start-Medium)    48.45 19.51562 209  2.48262689 0.66379870     
# 28             (Mid-Low) - (Mid-Medium)     6.85 19.51562 209  0.35100091 1.00000000     
# 29           (Mid-Low) - (Quarter-High)    40.65 19.51562 209  2.08294702 1.00000000     
# 30            (Mid-Low) - (Quarter-Low)    11.70 19.51562 209  0.59951981 1.00000000     
# 31         (Mid-Low) - (Quarter-Medium)    41.35 19.51562 209  2.11881572 1.00000000     
# 32             (Mid-Low) - (Start-High)    62.70 19.51562 209  3.21281127 0.08372886    .
# 33              (Mid-Low) - (Start-Low)    30.95 19.51562 209  1.58590923 1.00000000     
# 34           (Mid-Low) - (Start-Medium)    59.55 19.51562 209  3.05140209 0.13894366     
# 35        (Mid-Medium) - (Quarter-High)    33.80 19.51562 209  1.73194610 1.00000000     
# 36         (Mid-Medium) - (Quarter-Low)     4.85 19.51562 209  0.24851889 1.00000000     
# 37      (Mid-Medium) - (Quarter-Medium)    34.50 19.51562 209  1.76781481 1.00000000     
# 38          (Mid-Medium) - (Start-High)    55.85 19.51562 209  2.86181035 0.24595232     
# 39           (Mid-Medium) - (Start-Low)    24.10 19.51562 209  1.23490832 1.00000000     
# 40        (Mid-Medium) - (Start-Medium)    52.70 19.51562 209  2.70040118 0.38964817     
# 41       (Quarter-High) - (Quarter-Low)   -28.95 19.51562 209 -1.48342721 1.00000000     
# 42    (Quarter-High) - (Quarter-Medium)     0.70 19.51562 209  0.03586871 1.00000000     
# 43        (Quarter-High) - (Start-High)    22.05 19.51562 209  1.12986425 1.00000000     
# 44         (Quarter-High) - (Start-Low)    -9.70 19.51562 209 -0.49703779 1.00000000     
# 45      (Quarter-High) - (Start-Medium)    18.90 19.51562 209  0.96845507 1.00000000     
# 46     (Quarter-Low) - (Quarter-Medium)    29.65 19.51562 209  1.51929592 1.00000000     
# 47         (Quarter-Low) - (Start-High)    51.00 19.51562 209  2.61329146 0.48096456     
# 48          (Quarter-Low) - (Start-Low)    19.25 19.51562 209  0.98638942 1.00000000     
# 49       (Quarter-Low) - (Start-Medium)    47.85 19.51562 209  2.45188228 0.70648546     
# 50      (Quarter-Medium) - (Start-High)    21.35 19.51562 209  1.09399554 1.00000000     
# 51       (Quarter-Medium) - (Start-Low)   -10.40 19.51562 209 -0.53290649 1.00000000     
# 52    (Quarter-Medium) - (Start-Medium)    18.20 19.51562 209  0.93258636 1.00000000     
# 53           (Start-High) - (Start-Low)   -31.75 19.51562 209 -1.62690204 1.00000000     
# 54        (Start-High) - (Start-Medium)    -3.15 19.51562 209 -0.16140918 1.00000000     
# 55         (Start-Low) - (Start-Medium)    28.60 19.51562 209  1.46549286 1.00000000 

==> stats_analysis/slope_R_log.txt <==
## Export data frames to run Aligned Transformed Rank (ART) tests in R

## test AlphaPIG only first:
TAB_NAME = "slope_AlphaPIG"
df_slope[(df_slope["Timing"].apply(lambda x: x not in ("Training", "Default", "Go-Go"))) & (df_slope["Decay Speed"].apply(lambda x: x not in ("Training", "Default", "Go-Go")))] \
                    .rename(lambda x: x.replace(" ", ""), axis=1).to_csv(os.path.join(os.path.dirname(file_path), "StatsAnalysis", TAB_NAME + ".csv"), index=False)

### R code:
"""
install.packages("ARTool")
library(ARTool)
df <- read.csv("slope_AlphaPIG.csv")
df$Timing <- as.factor(df$Timing)
df$DecaySpeed <- as.factor(df$DecaySpeed)
df$ParticipantID <- as.factor(df$ParticipantID)
m = art(Slope ~ Timing * DecaySpeed, data=df)
anova(m)
"""
### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Slope)

#                     Df Df.res  F value     Pr(>F)    
# 1 Timing             2    171 18.20512 6.7949e-08 ***
# 2 DecaySpeed         2    171  9.25104 0.00015317 ***
# 3 Timing:DecaySpeed  4    171  0.10435 0.98086427    
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 


# Posthoc tests:

### R code:
"""
library(dplyr)
art.con(m, "Timing", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#          contrast estimate       SE  df  t.ratio      p.value sig.
# 1   Mid - Quarter 24.76667 8.829198 171 2.805087 5.613182e-03   **
# 2     Mid - Start 53.23333 8.829198 171 6.029238 2.961973e-08  ***
# 3 Quarter - Start 28.46667 8.829198 171 3.224151 3.026986e-03   **
# Results are averaged over the levels of: DecaySpeed 
# P value adjustment: holm method for 3 tests 

### R code:
"""
art.con(m, "DecaySpeed", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
# NOTE: Results may be misleading due to involvement in interactions
#        contrast  estimate       SE  df   t.ratio      p.value sig.
# 1    High - Low -39.03333 9.233272 171 -4.227465 0.0001152099  ***
# 2 High - Medium -13.16667 9.233272 171 -1.426002 0.1556907085     
# 3  Low - Medium  25.86667 9.233272 171  2.801463 0.0113475399    *
# Results are averaged over the levels of: Timing 
# P value adjustment: holm method for 3 tests 



## As there are no interaction effects between Timing and DecaySpeed, now compare each Timing and DecayRate *separately*, but including *all* conditions, i.e., with Default and Go-Go (but without Training!)
 
TAB_NAME = "slope_complete"
_df_slope_ART_oneway = df_slope[df_slope["Timing"] != "Training"].rename(lambda x: x.replace(" ", ""), axis=1)
_df_slope_ART_oneway["Condition"] = _df_slope_ART_oneway.apply(lambda x: x["Timing"] + "-" + x["DecaySpeed"], axis=1)
_df_slope_ART_oneway = _df_slope_ART_oneway.drop(["Timing", "DecaySpeed"], axis=1).loc[:, ["ParticipantID", "Condition", "Slope"]]
_df_slope_ART_oneway.to_csv(os.path.join(os.path.dirname(file_path), "StatsAnalysis", TAB_NAME + ".csv"), index=False)

### R code:
"""
library(ARTool)
df <- read.csv("slope_complete.csv")
df$Condition <- as.factor(df$Condition)
df$ParticipantID <- as.factor(df$ParticipantID)
m = art(Slope ~ Condition, data=df)
anova(m)
"""

### OUTPUT:
# Analysis of Variance of Aligned Rank Transformed Data

# Table Type: Anova Table (Type III tests) 
# Model: No Repeated Measures (lm)
# Response: art(Slope)

#             Df Df.res F value     Pr(>F)    
# 1 Condition 10    209  6.3416 1.7154e-08 ***
# ---
# Signif. codes:   0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1 

# Posthoc test:

### R code:
"""
art.con(m, "Condition", adjust="holm") %>%
summary() %>%  # add significance stars to the output
mutate(sig. = symnum(p.value, corr=FALSE, na=FALSE,
                    cutpoints = c(0, .001, .01, .05, .10, 1),
                    symbols = c("***", "**", "*", ".", " ")))
"""

### OUTPUT:
#                                contrast estimate       SE  df    t.ratio      p.value sig.
# 1     (Default-Default) - (Go-Go-Go-Go)    38.80 18.04772 209  2.1498565 1.000000e+00     
# 2        (Default-Default) - (Mid-High)    16.95 18.04772 209  0.9391770 1.000000e+00     
# 3         (Default-Default) - (Mid-Low)    -7.95 18.04772 209 -0.4404990 1.000000e+00     
# 4      (Default-Default) - (Mid-Medium)     7.35 18.04772 209  0.4072538 1.000000e+00     
# 5    (Default-Default) - (Quarter-High)    53.10 18.04772 209  2.9422006 1.523205e-01     
# 6     (Default-Default) - (Quarter-Low)    10.40 18.04772 209  0.5762502 1.000000e+00     
# 7  (Default-Default) - (Quarter-Medium)    43.25 18.04772 209  2.3964251 6.451631e-01     
# 8      (Default-Default) - (Start-High)    94.00 18.04772 209  5.2084153 2.457152e-05  ***
# 9       (Default-Default) - (Start-Low)    34.70 18.04772 209  1.9226810 1.000000e+00     
# 10   (Default-Default) - (Start-Medium)    76.25 18.04772 209  4.2249114 1.748868e-03   **
# 11           (Go-Go-Go-Go) - (Mid-High)   -21.85 18.04772 209 -1.2106795 1.000000e+00     
# 12            (Go-Go-Go-Go) - (Mid-Low)   -46.75 18.04772 209 -2.5903555 4.002401e-01     
# 13         (Go-Go-Go-Go) - (Mid-Medium)   -31.45 18.04772 209 -1.7426028 1.000000e+00     
# 14       (Go-Go-Go-Go) - (Quarter-High)    14.30 18.04772 209  0.7923440 1.000000e+00     
# 15        (Go-Go-Go-Go) - (Quarter-Low)   -28.40 18.04772 209 -1.5736063 1.000000e+00     
# 16     (Go-Go-Go-Go) - (Quarter-Medium)     4.45 18.04772 209  0.2465686 1.000000e+00     
# 17         (Go-Go-Go-Go) - (Start-High)    55.20 18.04772 209  3.0585588 1.081431e-01     
# 18          (Go-Go-Go-Go) - (Start-Low)    -4.10 18.04772 209 -0.2271756 1.000000e+00     
# 19       (Go-Go-Go-Go) - (Start-Medium)    37.45 18.04772 209  2.0750548 1.000000e+00     
# 20               (Mid-High) - (Mid-Low)   -24.90 18.04772 209 -1.3796760 1.000000e+00     
# 21            (Mid-High) - (Mid-Medium)    -9.60 18.04772 209 -0.5319233 1.000000e+00     
# 22          (Mid-High) - (Quarter-High)    36.15 18.04772 209  2.0030236 1.000000e+00     
# 23           (Mid-High) - (Quarter-Low)    -6.55 18.04772 209 -0.3629268 1.000000e+00     
# 24        (Mid-High) - (Quarter-Medium)    26.30 18.04772 209  1.4572481 1.000000e+00     
# 25            (Mid-High) - (Start-High)    77.05 18.04772 209  4.2692383 1.487624e-03   **
# 26             (Mid-High) - (Start-Low)    17.75 18.04772 209  0.9835040 1.000000e+00     
# 27          (Mid-High) - (Start-Medium)    59.30 18.04772 209  3.2857344 5.367759e-02    .
# 28             (Mid-Low) - (Mid-Medium)    15.30 18.04772 209  0.8477527 1.000000e+00     
# 29           (Mid-Low) - (Quarter-High)    61.05 18.04772 209  3.3826995 3.941428e-02    *
# 30            (Mid-Low) - (Quarter-Low)    18.35 18.04772 209  1.0167492 1.000000e+00     
# 31         (Mid-Low) - (Quarter-Medium)    51.20 18.04772 209  2.8369241 2.051363e-01     
# 32             (Mid-Low) - (Start-High)   101.95 18.04772 209  5.6489143 2.880787e-06  ***
# 33              (Mid-Low) - (Start-Low)    42.65 18.04772 209  2.3631799 6.803395e-01     
# 34           (Mid-Low) - (Start-Medium)    84.20 18.04772 209  4.6654103 2.857263e-04  ***
# 35        (Mid-Medium) - (Quarter-High)    45.75 18.04772 209  2.5349468 4.551794e-01     
# 36         (Mid-Medium) - (Quarter-Low)     3.05 18.04772 209  0.1689965 1.000000e+00     
# 37      (Mid-Medium) - (Quarter-Medium)    35.90 18.04772 209  1.9891714 1.000000e+00     
# 38          (Mid-Medium) - (Start-High)    86.65 18.04772 209  4.8011616 1.591677e-04  ***
# 39           (Mid-Medium) - (Start-Low)    27.35 18.04772 209  1.5154272 1.000000e+00     
# 40        (Mid-Medium) - (Start-Medium)    68.90 18.04772 209  3.8176576 8.520547e-03   **
# 41       (Quarter-High) - (Quarter-Low)   -42.70 18.04772 209 -2.3659504 6.803395e-01     
# 42    (Quarter-High) - (Quarter-Medium)    -9.85 18.04772 209 -0.5457754 1.000000e+00     
# 43        (Quarter-High) - (Start-High)    40.90 18.04772 209  2.2662148 8.072595e-01     
# 44         (Quarter-High) - (Start-Low)   -18.40 18.04772 209 -1.0195196 1.000000e+00     
# 45      (Quarter-High) - (Start-Medium)    23.15 18.04772 209  1.2827108 1.000000e+00     
# 46     (Quarter-Low) - (Quarter-Medium)    32.85 18.04772 209  1.8201749 1.000000e+00     
# 47         (Quarter-Low) - (Start-High)    83.60 18.04772 209  4.6321651 3.242847e-04  ***
# 48          (Quarter-Low) - (Start-Low)    24.30 18.04772 209  1.3464308 1.000000e+00     
# 49       (Quarter-Low) - (Start-Medium)    65.85 18.04772 209  3.6486612 1.564900e-02    *
# 50      (Quarter-Medium) - (Start-High)    50.75 18.04772 209  2.8119902 2.156980e-01     
# 51       (Quarter-Medium) - (Start-Low)    -8.55 18.04772 209 -0.4737442 1.000000e+00     
# 52    (Quarter-Medium) - (Start-Medium)    33.00 18.04772 209  1.8284862 1.000000e+00     
# 53           (Start-High) - (Start-Low)   -59.30 18.04772 209 -3.2857344 5.367759e-02    .
# 54        (Start-High) - (Start-Medium)   -17.75 18.04772 209 -0.9835040 1.000000e+00     
# 55         (Start-Low) - (Start-Medium)    41.55 18.04772 209  2.3022304 7.584327e-01     
